On the convergence rate of the boosted Difference-of-Convex Algorithm (DCA)

The difference-of-convex algorithm (DCA) is a well-established nonlinear programming technique that solves successive convex optimization problems. These sub-problems are obtained from the difference-of-convex~(DC) decompositions of the objective and constraint functions. We investigate the worst-case performance of the unconstrained DCA, with and without boosting, where boosting simply performs an additional step in the direction generated by the usual DCA method. We show that, for certain classes of DC decompositions, the boosted DCA is provably better in the worst-case than the usual DCA. While several numerical studies have reported that boosted DCA outperforms classical DCA, a theoretical explanation for this behavior has, to the best of our knowledge, not been given until now. Our proof technique relies on semidefinite programming (SDP) performance estimation.

==> Data/GD_Loja/GD_Loja.csv <==
eta,GD_OLD_CONV,GD_NEW_CONV,GD_Numerics,GD_Numerics_naive
0.001,0.9986874544467234,0.9982514986884369,0.9978429589492939,0.998452103224036
0.001150854468088947,0.9984894434403765,0.9979879893808962,0.9975180384549426,0.9982184511015011
0.0013244660067202915,0.99826155920658,0.9976848127569747,0.99714397723786,0.997949696707672
0.0015242676216659728,0.9979992945137957,0.9973360121066336,0.9967141416194264,0.9976402040029078
0.0017542102029575956,0.99769746198709,0.9969347409487748,0.9962189147569935,0.9972842033072188
0.0020188406500409673,0.9973500914521387,0.9964731316547923,0.9956498378709465,0.9968744989634595
0.0023233917824592412,0.9969503117830678,0.9959421451706401,0.9949953991653363,0.996402905755308
0.0026738858139643573,0.9964902149169662,0.9953313992798484,0.9942416735906433,0.9958602294046723
0.0030772534361605316,0.9959606993474254,0.9946289725574115,0.9933759840970351,0.9952356782926386
0.0035414708664474126,0.9953512900077829,0.9938211808571421,0.9923799757324686,0.9945170628397566
0.004075717570257835,0.9946499309951834,0.9928923228595551,0.9912353819774027,0.9936897578460326
0.004690557776399856,0.9938427470620055,0.9918243908940487,0.989919131501487,0.9927376564341591
0.005398149374799124,0.9929137692043618,0.9905967429533071,0.9884064008516236,0.991642042932114
0.006212484327399128,0.9918446190012191,0.9891857315612799,0.9866675874304958,0.9903812800585015
0.0071496653461198345,0.9906141455961677,0.9875642849691546,0.9846703556406763,0.9889297586406867
0.008228224308922718,0.989198008363117,0.9857014360778877,0.9823764703539295,0.9872595220805934
0.009469488710361799,0.9875681973573136,0.9835617945767583,0.9797428620286074,0.9853373671778105
0.01089800339283771,0.9856924826309994,0.9811049581186017,0.9767195860414107,0.9831252446953397
0.012542015897895775,0.9835337824066953,0.9782848590194929,0.9732500498028666,0.9805795338718453
0.014434035034935951,0.9810494389856786,0.9750490440961053,0.9692718416619035,0.9776497955194352
0.01661147371250843,0.9781903901861824,0.9713378869917089,0.9647111107437404,0.9742785714407765
0.019117388743582413,0.9749002231557714,0.9670837348814377,0.9594861050262665,0.9703987811882089
0.02200133225374515,0.9711140967430403,0.9622099950169994,0.9535046688330324,0.9659346932594287
0.025320331528132053,0.9667575184848791,0.9566301714358812,0.9466637964167331,0.9607985990912044
0.02914001667264419,0.9617449630215416,0.9502468686160007,0.9388418211283454,0.9548898480836878
0.03353591838789896,0.9559783209041742,0.9429507872124029,0.9299131640998409,0.948093313375091
0.03859496151817979,0.949345171029058,0.9346197475552067,0.9197298265371713,0.9402770976431162
0.04441718390891816,0.941716877308925,0.9251177895248018,0.9081325142576804,0.9312906526687398
0.05111771456150691,0.9329465219931278,0.9142944127827314,0.8949447267351801,0.9209623897150543
0.05882905020160562,0.9228667059714539,0.901984038835419,0.879973680060767,0.9090971661029384
0.0677036752779468,0.9112872725252993,0.8880057952209244,0.8630131447312553,0.8954744788250228
0.0779170771996682,0.8979930477283694,0.8721637405881195,0.8438401409294175,0.879845919333646
0.08967121643566953,0.8827417405598891,0.8542476647224629,0.8222236812102404,0.8619333241768614
0.10319852009396123,0.8652622109623966,0.8340346051142906,0.7979224807660547,0.8414287074292072
0.11876647795030225,0.8452533956491051,0.8112912146942588,0.7706929315092922,0.8179938731421497
0.1366829318082926,0.8223842782601803,0.7857770843753581,0.7402954762311077,0.7912631708911603
0.15730216278307038,0.7962953973630472,0.7572490564839197,0.7065043388866723,0.7608487630266936
0.18103189687895144,0.7666024916762431,0.725466445543143,0.6691170416899803,0.7263499394948659
0.2083413673897585,0.7329029675233079,0.6901968937445739,0.6279704049444352,0.6873677831935117
0.2397705935482644,0.6947859099486806,0.6512223127484548,0.5829549496762588,0.6435273374703103
0.27594105890135867,0.6518463076115797,0.6083439888176384,0.5340342601790552,0.5945087850260441
0.31756800056582385,0.6037039776108823,0.5613854536907184,0.4812659567598556,0.5400907288338599
0.36547455237325166,0.5500273163849221,0.5101911683817147,0.42482649645327514,0.4802088808450427
0.420608021571564,0.49056143828178866,0.4546184812862573,0.3650410373937199,0.415035020036226
0.48405862093968666,0.42515949889553173,0.39451979534998605,0.30242588565907497,0.34508550959818546
0.5570810267254117,0.3538150929620476,0.3297115444076087,0.23775932096268837,0.27137770689348184
0.6411191886945181,0.27669269029497534,0.2599266033045608,0.17222454397417578,0.19567892761767214
0.7378348828866469,0.19415231786322074,0.1847473148185797,0.10774807812727608,0.12097274975547893
0.8491405716819815,0.10676434394064704,0.10351754290049123,0.047986554804488324,0.05259677585289419
0.9772372209558107,0.015310494943179376,0.015234084836296086,0.005282362480126805,0.00538517466876024


==> Data/M1_0/OPT_alpha000.csv <==
N,OPT_Value
1,0.999999974611378
2,0.66666661077415
3,0.499999883702067
4,0.399999954638169
5,0.333333264223218
6,0.285714120747792
7,0.249999836426832
8,0.222222083165003
9,0.199999760055534
10,0.181818087427167
11,0.166666447189482
12,0.153845975078807


==> Data/M1_0/OPT_alpha025.csv <==
N,OPT_Value
1,0.984615364154974
2,0.65306122616728
3,0.488549618917128
4,0.390243907277034
5,0.324873046095988
6,0.278260803323192
7,0.243346005531363
8,0.216216109272895
9,0.194528802159075
10,0.176795562367586
11,0.16202531351855
12,0.149532709324306


==> Data/M1_0/OPT_alpha050.csv <==
N,OPT_Value
1,0.941176451271357
2,0.615384622015615
3,0.457142877009501
4,0.363636360022813
5,0.301886703532142
6,0.258064479722682
7,0.225351920679154
8,0.199999694812436
9,0.179775035043277
10,0.163264888716417
11,0.149532435542372
12,0.137930342720812


==> Data/M1_0/OPT_alpha075.csv <==
N,OPT_Value
1,0.893023255571558
2,0.5748502977251
3,0.423841096695485
4,0.335664322545882
5,0.277858175861894
6,0.237037050978578
7,0.206673839893373
8,0.183205991825784
9,0.164524123704317
10,0.149300113046499
11,0.136654753768083
12,0.12598420907401


==> Data/M1_0/OPT_alpha33.csv <==
N,OPT_Value
1,0.972972974450429
2,0.642857143956201
3,0.479999997798192
4,0.38297871021258
5,0.3185840685675
6,0.272727254313871
7,0.238410592617522
8,0.211764700222845
9,0.190476188809783
10,0.173076908373926
11,0.158590306007197
12,0.146341439809068


==> Data/M2_0/OPT_alpha000.csv <==
N,OPT_Value
1,1.33333330857592
2,0.799999968206483
3,0.571428506414567
4,0.444444405393136
5,0.363636285914318
6,0.307692197071071
7,0.266666507003967
8,0.235294042032582
9,0.210526196475353
10,0.190476011977291
11,0.173912945601584
12,0.159999722048774


==> Data/M2_0/OPT_alpha025.csv <==
N,OPT_Value
1,1.276035886454
2,0.759097462548569
3,0.540239521803763
4,0.419338574456614
5,0.342655276975388
6,0.289682084248691
7,0.250894536962764
8,0.221267536504278
9,0.19789862806372
10,0.178994332035688
11,0.163386767905524
12,0.150282737984849


==> Data/M2_0/OPT_alpha050.csv <==
N,OPT_Value
1,2.00000002350344
2,1.06171262231534
3,0.786928327419177
4,0.608619333409538
5,0.502992211301624
6,0.425559141028963
7,0.370286889643379
8,0.326980283195618
9,0.293123464943774
10,0.265422873560991
11,0.242610545623548
12,0.223352916206711


==> Data/M2_0/OPT_alpha075.csv <==
N,OPT_Value
1,3.99999999999952
2,2.79748160274024
3,2.21689746656809
4,1.83649091389004
5,1.5674718715324
6,1.36719147303718
7,1.21229365032238
8,1.08892228710814
9,0.988342313692362
10,0.904773459435798
11,0.834231536120706
12,0.773896898729629


==> Data/M2_0/OPT_alpha33.csv <==
N,OPT_Value
1,1.30827192714241
2,0.78202336450496
3,0.557693262666226
4,0.433375427147597
5,0.3543792745344
6,0.299741990465547
7,0.259701863766422
8,0.2290983939725
9,0.204947274874892
10,0.185402494227436
11,0.169260929132429
12,0.155704959497858


==> Data/OPT_vs_alpha.csv <==
alpha,OPT_Value
0,0.117318433238081
0.05,0.114946500923388
0.1,0.11273611028575
0.15,0.110675326531455
0.2,0.108751885935647
0.25,0.106955207648921
0.3,0.105276349149891
0.35,0.103706766999844
0.4,0.102389051251609
0.45,0.102320817104685
0.5,0.10258261727065
0.55,0.103126069055815
0.6,0.103969012852534
0.65,0.105133998377936
0.7,0.106649133255406
0.75,0.108550267832655
0.8,0.11088236177476
0.85,0.113702701784461
0.9,0.117104239096922
0.95,0.121659929080689
1,0.128167742003734

